Classification of six dimensional monotone symplectic manifolds admitting semifree circle actions III

In this paper, we complete the classification of six-dimensional closed monotone symplectic manifolds admitting semifree Hamiltonian $S^1$-actions. We also show that every such manifold is $S^1$-equivariantly symplectomorphic to some K\"{a}ahler Fano manifold with a certain holomorphic Hamiltonian circle action.

==> figure_1_1.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_1_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{176.90303955bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94670135)%
    \put(-0.11239295,0.62019448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_1_1.pdf}}%
    \put(0.45611855,0.92060125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3)$}}}%
    \put(0.46257912,0.18250506){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,-3)$}}}%
    \put(0.87281168,0.5572059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0)$}}}%
    \put(-0.00256695,0.55559093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-3,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_1_1.pdf}}%
  \end{picture}%
\endgroup%


==> figure_1_2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_1_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{195.25664062bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77786234)%
    \put(0.53877809,0.57360405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_1_2.pdf}}%
    \put(0.68903106,0.39807385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi = (1,1,1)$}}}%
    \put(0.08417807,0.04981425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,-1,-1)$}}}%
    \put(0.13263193,0.74633333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1,1)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_1_2.pdf}}%
  \end{picture}%
\endgroup%


==> figure_1_3.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_1_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.62651703bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52985426)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_1_3.pdf}}%
    \put(0.30076839,0.31878071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,2)$}}}%
    \put(0.41699053,0.21650523){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,0)$}}}%
    \put(0.23435571,0.06906913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,3,0)$}}}%
    \put(0.06234691,0.07371807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.02980472,0.06574855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3,0)$}}}%
    \put(0.17790492,0.18396313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0.07164468,0.26166586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,2)$}}}%
    \put(0.17192781,0.32077309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.93176026,0.20733985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0)$}}}%
    \put(0.74772554,0.37722387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3)$}}}%
    \put(0.7404202,0.03453464){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,-3)$}}}%
    \put(0.54649521,0.20388682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-3,0)$}}}%
    \put(0.70641728,0.20587826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,0)$}}}%
    \put(0.77907695,0.20581156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0)$}}}%
    \put(0.71292705,0.28358299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1)$}}}%
    \put(0.70362933,0.12485478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,-1)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_1_3.pdf}}%
    \put(0.24498174,0.24572681){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1,2)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_1_3.pdf}}%
    \put(0.41508845,0.5158509){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_1$}}}%
    \put(0.42020232,0.40169627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.49697614,0.47035774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u-E_1$}}}%
    \put(0.29459377,0.47035774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u-E_1$}}}%
  \end{picture}%
\endgroup%


==> figure_2_2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_2_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{308.36487122bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48146366)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_2_2.pdf}}%
    \put(0.11941405,0.00521906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\p^2$}}}%
    \put(0.62159276,0.0154203){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\p^2 \# 3\overline{\p}^3$}}}%
    \put(-0.00196348,0.29522783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.20743594,0.30171373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.148137,0.11362486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_2_2.pdf}}%
    \put(0.57249511,0.38324984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_1$}}}%
    \put(0.78838047,0.15995218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_2$}}}%
    \put(0.5150493,0.15902562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E_3$}}}%
    \put(0.60863046,0.09972666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u - E_2 - E_3$}}}%
    \put(0.71147707,0.30171373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u - E_1 - E_2$}}}%
    \put(0.35383024,0.2905952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u - E_1 - E_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_2_2.pdf}}%
  \end{picture}%
\endgroup%


==> figure_2_3_1.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_2_3_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450.7376002bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26510487)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_2_3_1.pdf}}%
    \put(0.809713,0.22897359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(5,2)$}}}%
    \put(0.52319852,0.22960743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-5,2)$}}}%
    \put(0.66708962,0.04071072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,-3)$}}}%
    \put(0.66772351,0.11424097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,-1)$}}}%
    \put(0.70448861,0.17382587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0)$}}}%
    \put(0.62652119,0.17382587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_2_3_1.pdf}}%
    \put(0.96945111,0.05465613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-3$}}}%
    \put(0.96945111,0.12565087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.97515606,0.15988046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.97515606,0.21312652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_2_3_1.pdf}}%
    \put(0.33176624,0.12565087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(5,0,0)$}}}%
    \put(0.0186287,0.0026779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,5,0)$}}}%
    \put(0.14984221,0.09205517){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0.20435602,0.26510485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_2_3_1.pdf}}%
    \put(0.19358003,0.19664567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,2)$}}}%
    \put(0.1149787,0.19854728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.05565413,0.15748736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,2)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure_2_3_1.pdf}}%
    \put(0.46044418,0.14149794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.18850897,0.02422987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mcal{P}$}}}%
  \end{picture}%
\endgroup%


==> figure_2_3_2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_2_3_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.72781296bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42236463)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_2_3_2.pdf}}%
    \put(0.25039881,0.17921595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mcal{P}$}}}%
    \put(0.42839037,0.40620524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0.4653886,0.1412178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,-3)$}}}%
    \put(0.19040162,0.40620524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-3,0,0)$}}}%
    \put(0.22340008,0.26921177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,0)$}}}%
    \put(0.27739752,0.00422441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,-3)$}}}%
    \put(-0.00158928,0.27221157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-3,2,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_2_3_2.pdf}}%
    \put(0.71937652,0.29421055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{\pi}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_2_3_2.pdf}}%
    \put(0.9493657,0.16921648){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.9493657,0.03222291){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-3$}}}%
    \put(0.96136511,0.2472128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.96136511,0.38720617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
  \end{picture}%
\endgroup%


==> figure_2_3_3.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_2_3_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{149.6335083bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9984421)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_2_3_3.pdf}}%
    \put(0.48577861,0.20621437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,-3)$}}}%
    \put(0.8313849,0.4620778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,-1)$}}}%
    \put(0.81229064,0.69693727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0)$}}}%
    \put(0.60607252,0.88978932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2)$}}}%
    \put(0.27001331,0.89551751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,2)$}}}%
    \put(-0.00303476,0.63392605){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-3,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_2_3_3.pdf}}%
  \end{picture}%
\endgroup%


==> figure_2_4_1.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_2_4_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{292.94537354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40841234)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_2_4_1.pdf}}%
    \put(0.60296303,0.21321318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,0)$}}}%
    \put(0.39924877,0.00494873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,2,0)$}}}%
    \put(0.13664369,0.00412033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,0)$}}}%
    \put(0.44669614,0.39265108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,2)$}}}%
    \put(0.28008447,0.39196136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.07733707,0.11349422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,1)$}}}%
    \put(0.36476961,0.13335547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,2,1)$}}}%
    \put(0.36077729,0.27224264){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1,2)$}}}%
    \put(0.1523671,0.28755361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,2)$}}}%
    \put(0.83522685,0.21721242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi = (-1,1,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_2_4_1.pdf}}%
    \put(-0.00155012,0.16335753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.36120711,0.21921941){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
  \end{picture}%
\endgroup%


==> figure_2_4_2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_2_4_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{231.65400696bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71026727)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_2_4_2.pdf}}%
    \put(0.49791439,0.41737504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,0)$}}}%
    \put(0.50018454,0.54714147){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,1)$}}}%
    \put(0.34896568,0.69033587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,2)$}}}%
    \put(0.15815514,0.68946377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(-0.00196026,0.54365284){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(0.06763418,0.27592474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,0)$}}}%
    \put(0.18396376,0.44737773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0.31024613,0.27610011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,2,0)$}}}%
    \put(0.26472049,0.54190874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,2,2)$}}}%
    \put(0.32681202,0.3992357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,2,1)$}}}%
    \put(0.79163092,0.41231758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi = (1,-1,1)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_2_4_2.pdf}}%
  \end{picture}%
\endgroup%


==> figure_3_1.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{132.45533853bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90746052)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_1.pdf}}%
    \put(0.78483313,0.37638207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.47918858,0.81625063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,4)$}}}%
    \put(0.06890565,0.03352549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
  \end{picture}%
\endgroup%


==> figure_3_2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{132.45533471bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90746054)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_2.pdf}}%
    \put(0.78483313,0.37638208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.06890565,0.0335255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_2.pdf}}%
    \put(0.61939759,0.66741345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.06287574,0.48190612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
  \end{picture}%
\endgroup%


==> figure_3_3_1.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_3_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.7858429bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5085801)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_3_1.pdf}}%
    \put(0.50828865,0.26085891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_3_1.pdf}}%
    \put(0.84313789,0.26652079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_0$}}}%
    \put(0.50538753,0.46178699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{\max}$}}}%
    \put(0.8458836,0.45947201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{\max}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_3_1.pdf}}%
    \put(0.3740253,0.48004794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_3_3_1.pdf}}%
    \put(0.7116354,0.49009551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure_3_3_1.pdf}}%
    \put(0.49211239,0.0691698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-3}$}}}%
    \put(0.8272141,0.07031473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure_3_3_1.pdf}}%
    \put(0.14862169,0.26101265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_0$}}}%
    \put(0.14572057,0.46194073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{\max}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figure_3_3_1.pdf}}%
    \put(-0.00181796,0.46159893){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figure_3_3_1.pdf}}%
    \put(0.13244543,0.06932364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figure_3_3_1.pdf}}%
    \put(0.08069301,0.00593809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (III-3.1)}}}}%
    \put(0.44185386,0.00483226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (III-3.2)}}}}%
    \put(0.77427666,0.00725856){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (III-3.3)}}}}%
  \end{picture}%
\endgroup%


==> figure_3_3_1_toric.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_3_1_toric.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{154.10494995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77997488)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_3_1_toric.pdf}}%
    \put(0.4637602,0.70157865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,4)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_3_1_toric.pdf}}%
    \put(0.65771277,0.49095607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,1)$}}}%
    \put(-0.0029467,0.22780358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3,1)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_3_1_toric.pdf}}%
    \put(0.8150611,0.29080616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_3_3_1_toric.pdf}}%
    \put(0.4020983,0.14004189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure_3_3_1_toric.pdf}}%
    \put(0.26399535,0.00820796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure_3_3_1_toric.pdf}}%
    \put(0.10214169,0.57013588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figure_3_3_1_toric.pdf}}%
    \put(0.64065959,0.13460791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figure_3_3_1_toric.pdf}}%
    \put(0.69913748,0.67396123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{\max}$}}}%
  \end{picture}%
\endgroup%


==> figure_3_4.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{168.20731888bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67644897)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4.pdf}}%
    \put(0.83056623,0.39222185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.62230861,0.64899958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.37970249,0.64899944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.09842647,0.44698868){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00269965,0.00717585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.44215866,0.38741748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4.pdf}}%
    \put(0.83056623,0.39222185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.62230861,0.64899958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.37970249,0.64899944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.09842647,0.44698868){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00269965,0.00717585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.44215866,0.38741748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
  \end{picture}%
\endgroup%


==> figure_3_4_1.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{343.31796265bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33424758)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4_1.pdf}}%
    \put(0.40693274,0.19440321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.30489771,0.32021048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.18603378,0.32021041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.04822367,0.22123601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00132269,0.0057514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.21663394,0.19204933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4_1.pdf}}%
    \put(0.91698657,0.18734164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.51143994,0.00351578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.67113852,0.32079886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.72515904,0.19040223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0.86120368,0.27419483){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,1)$}}}%
    \put(0.7691726,0.32032874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,2)$}}}%
    \put(0.6044114,0.26148525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,2)$}}}%
    \put(0.52014861,0.13756174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3,1)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_4_1.pdf}}%
    \put(0.22875514,0.24394957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bf e}_1$}}}%
  \end{picture}%
\endgroup%


==> figure_3_4_2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{343.31796227bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39968252)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4_2.pdf}}%
    \put(0.40693277,0.19440314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.30489771,0.32021048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.18603378,0.32021041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.04822367,0.22123601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00132269,0.0057514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.21663394,0.19204933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4_2.pdf}}%
    \put(0.91698657,0.18734157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.51143997,0.00351578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_4_2.pdf}}%
    \put(0.84990752,0.31844491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.76328793,0.18569447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,0)$}}}%
    \put(0.64866148,0.14721059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,0)$}}}%
    \put(0.55545346,0.2112321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(0.60252768,0.26607461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,2)$}}}%
    \put(0.75387539,0.31844498){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,2)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_3_4_2.pdf}}%
    \put(0.14731637,0.3862338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bf e}_2$}}}%
  \end{picture}%
\endgroup%


==> figure_3_4_3.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{326.51085815bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34848356)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4_3.pdf}}%
    \put(0.42787958,0.20205939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.32059228,0.33434257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.19560986,0.3343425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.05070599,0.23027341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00139077,0.00369676){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.22778514,0.19958434){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0.2250614,0.09327963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bf e}_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4_3.pdf}}%
    \put(0.83722837,0.33434257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.7221461,0.3343425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.57724221,0.23027341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(0.75432142,0.19958434){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_4_3.pdf}}%
    \put(0.91271347,0.28657709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,1)$}}}%
    \put(0.89316201,0.19339684){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,0)$}}}%
    \put(0.59481294,0.04898741){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3,0)$}}}%
    \put(0.52725045,0.12558557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3,1)$}}}%
  \end{picture}%
\endgroup%


==> figure_3_4_4.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4_4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{337.37890015bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3372578)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4_4.pdf}}%
    \put(0.41409619,0.19555042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.31026499,0.32357234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.18930861,0.32357227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.04907257,0.22285557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00134597,0.00357767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.22044746,0.1931551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4_4.pdf}}%
    \put(0.91552524,0.18477159){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.81528695,0.32357234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.69912121,0.32357227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.73026006,0.1931551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_4_4.pdf}}%
    \put(0.61840337,0.04788755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,3,0)$}}}%
    \put(0.50763004,0.07339642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,0)$}}}%
    \put(0.6012812,0.2590227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,2)$}}}%
    \put(0.73816205,0.24117834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1,2)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_3_4_4.pdf}}%
    \put(0.17829211,0.02010429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bf e}_4$}}}%
  \end{picture}%
\endgroup%


==> figure_3_4_5.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4_5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{313.50852066bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45664574)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4_5.pdf}}%
    \put(0.31976943,0.44191827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bf C}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4_5.pdf}}%
    \put(0.31693595,0.10580759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bf C}_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_4_5.pdf}}%
    \put(0.90909338,0.20399525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.83202554,0.35387903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.72454381,0.35323463){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,2)$}}}%
    \put(0.60455908,0.30542143){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,2)$}}}%
    \put(0.52014355,0.23582752){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(0.62775477,0.20335092){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,3,1)$}}}%
    \put(0.73098467,0.25245292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,1)$}}}%
    \put(0.77931603,0.20206195){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,0)$}}}%
    \put(0.5808418,0.10166565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,0)$}}}%
    \put(0.46820476,0.00385007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
  \end{picture}%
\endgroup%


==> figure_3_4_non.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4_non.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{315.90477905bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47333089)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4_non.pdf}}%
    \put(0.44224503,0.26525219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.3313557,0.40197652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.2021772,0.40197644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.05240839,0.29441337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00143746,0.06022972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.23543272,0.26269397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4_non.pdf}}%
    \put(0.44224503,0.26525219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.3313557,0.40197652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.2021772,0.40197644){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.05240839,0.29441337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00143746,0.06022972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.23543272,0.26269397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_4_non.pdf}}%
    \put(0.15704382,0.24831624){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_3_4_non.pdf}}%
    \put(0.84172948,0.4125469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u-E_1$}}}%
    \put(0.84108997,0.36522174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2u-E_1$}}}%
    \put(0.84108997,0.31917554){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure_3_4_non.pdf}}%
    \put(0.63056263,0.45871513){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_1 \cong \p^2 \# \overline{\p^2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure_3_4_non.pdf}}%
    \put(0.7532921,0.16351796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-1}$}}}%
    \put(0.75265258,0.00363539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figure_3_4_non.pdf}}%
    \put(0.77061964,0.24958878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_0 \cong S^2$}}}%
    \put(0.30184434,0.11656669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi = (-1,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figure_3_4_non.pdf}}%
  \end{picture}%
\endgroup%


==> figure_4dim.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_4dim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504.857144bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53033351)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_4dim.pdf}}%
    \put(0.13129599,0.35829051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,-1)$}}}%
    \put(0.13525751,0.48788868){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1)$}}}%
    \put(0.02320316,0.48845462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,1)$}}}%
    \put(0.016412,0.35772452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,-1)$}}}%
    \put(0.07923033,0.29264254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_4dim.pdf}}%
    \put(0.08696102,0.29608546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (I-1)}}}}%
    \put(0.34332775,0.29665135){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (II-1)}}}}%
    \put(0.61346915,0.29999968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (II-2)}}}}%
    \put(0.87166414,0.29665135){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (II-3)}}}}%
    \put(0.08061418,0.00239084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (III-1)}}}}%
    \put(0.61391351,0.00687105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (III-3)}}}}%
    \put(0.87210846,0.00352271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (III-4)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_4dim.pdf}}%
    \put(0.34543855,0.00740773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (III-2)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_4dim.pdf}}%
  \end{picture}%
\endgroup%

